Circumbinary Ring, Circumstellar disks and accretion in the binary system UY Aurigae

Recent exo-planetary surveys reveal that planets can orbit and survive around binary stars. This suggests that some fraction of young binary systems which possess massive circumbinary disks (CB) may be in the midst of planet formation. However, there are very few CB disks detected. We revisit one of the known CB disks, the UY Aurigae system, and probe 13CO 2-1, C18O 2-1, SO 5(6)-4(5) and 12CO 3-2 line emission and the thermal dust continuum. Our new results confirm the existence of the CB disk. In addition, the circumstellar (CS) disks are clearly resolved in dust continuum at 1.4 mm. The spectral indices between the wavelengths of 0.85 mm and 6 cm are found to be surprisingly low, being 1.6 for both CS disks. The deprojected separation of the binary is 1.26" based on our 1.4 mm continuum data. This is 0.07" (10 AU) larger than in earlier studies. Combining the fact of the variation of UY Aur B in $R$ band, we propose that the CS disk of an undetected companion UY Aur Bb obscures UY Aur Ba. A very complex kinematical pattern inside the CB disk is observed due to a mixing of Keplerian rotation of the CB disk, the infall and outflow gas. The streaming gas accreting from the CB ring toward the CS disks and possible outflows are also identified and resolved. The SO emission is found to be at the bases of the streaming shocks. Our results suggest that the UY Aur system is undergoing an active accretion phase from the CB disk to the CS disks. The UY Aur B might also be a binary system, making the UY Aur a triple system.

==> referee_response.txt <==
---------------------------------------------------------------------- 
Referee Report 

This paper presents new millimeter-wave, interferometric observations of the molecular line and continuum emission toward the binary system UY Aur. The observations reveal the distribution and kinematics of the circumstellar material on spatial scales larger than about 50 AU. UY Aur is a complex system comprising at least two young pre-main sequence stars, each one surrounded by a circumstellar disk, and an extended circumbinary disk. Furthermore, previous scattered light observations revealed that the circumbinary disk is patchy and might be connected to the innermost circumstellar disks through ``spiral-like" features. 

The new observations achieve better sensitivity and angular resolution than previous millimeter-wave observations and reveal in greater details the kinematics and spatial distribution of the circumstellar gas. In particular, they confirm the presence of a rotating circumbinary disks and reveal kinematic features that significantly differ from Keplerian rotation.

The authors succeed admirably in dissecting the gas morphology revealed by the molecular line data and making sense of all the existing observations of this system in a global picture. The observations are clearly presented (but see the comments below), and the conclusions appear to be well justified. To reconcile the observations of the millimeter-wave emission with the variability observed toward UY Aur B, the authors speculate that UY Aur B might be a binary system itself, making of UY Aur a triple system. This conclusion is not unreasonable, although it needs to be confirmed with further observations. 

Even if deriving general conclusions about the formation of planets around binary systems form a single system is dangerous, the paper suggests that this process might happen in a very dynamic and quite chaotic environment. 

I can recommend this paper for publication after minor revisions, as follows.



Section 2:

- 1st paragraph: add the baseline range covered by the PdBI observations.
	=> Response: we have added the baseline ranges.


- 1st paragraph: since the 3mm observations were obtained using the most extended array configuration, 
are they affected by spatial filtering?
	=> Response: The shortest baseline at 3mm is 110.5 m, which can recover the structure smaller than 5.6”. As the 1.3 mm continuum emission is very compact with the deconvolved size of 0.2”. The emission at 3 mm should not affected by the sampling of long baselines. 

- 1st paragraph: "Phase, amplitude and flux calibration were performed ... using several quasars and planets": 
you should be more specific. Could you list the sources used for calibration and the fluxes adopted for amplitude calibration?
	=> Response: We have added the relevant information in the main text.

- 1st paragraph: what time interval for self-calibration did you use?
	=> Response: we used 30 seconds. We have added this in the main text.

- 2nd paragraph: you should specify the weighting scheme used to achieve the angular resolution stated in the text. E.g., natural Vs uniform weighting? What value for the robust parameter did you used? Did you taper the uv data to get the angular resolution of 1.27'X0.92' (13CO data)?
	=> Response: We have added the corresponding weighting scheme into the text.
	


- You need to introduce the SO data as you do for the CO
	=> Response: we have added the corresponding information in section 2.1.

- You need to briefly introduce the VLA photometry presented in Table 1
	=> Response: 
		As this paper is aiming at presenting our newly obtained data from the PdBI and the SMA, we do not think it helps to include the VLA photometry in this section.
As we are only using the flux obtained from the VLA, it is clearer to add a few more descriptions of the emission at 3.6 cm and 6 cm in the relevant text in the 1st paragraph of section 3.1.1. We have added a few more sentences.



Section 3.1.1:

I have a few questions about the fitting procedure for the continuum: 

- The uncertainties on the best fit values for the Gaussian fitting listed in Table 2 are *very* small. How are they derived?
	=> Response: we use the visibilities to fit Gaussians directly. Besides, the quoted uncertainties are the thermal noise. As the number of visibilities is large and the S/N ratio is high, the uncertainties are small.



- The sizes of the Gaussians derived from 1mm observations are much larger than the sizes derived at 3mm. Why? Is this because the fitting of the 1mm visibilities is contaminated by the extended emission? Did you try a Gaussian fit in the image domain? 
	=> Response: we fit Gaussians in the visibility domain instead of the image domain. We can not rule out the possibility that the 1mm emission is contaminated by the extended emission. Another possibility can be that the difference of the size at 1mm and at 3 mm is intrinsic due to the dust particle distribution. However, we note that the seeing at 3 mm should be smaller than at 1 mm, because seeing is usually frequency dependent. As we do not have further discussion on such difference later in the paper, we do not revise the text here. 


	

- in Table 2, the position angle for the Elliptical-Gauss model is missing.
	=> Response: we add the PAs to the table. 


- 3rd paragraph, "The 1.4 mm emission around UY Aur B is fitted by an elliptical Gaussian": you should quote the best fit value for the minor axis with its uncertainty (add it also in Table 2). 
	=> Response: we set the minor axis of the ellipse to 0.2” in order to get a more robust fitting result. We have added a note in the table comment.


- 4th paragraph: what inclination would you need to reconcile the separation measured at millimeter wavelengths with the optical data?
	=> Response: the inclination will be 38 deg to have the separation derived from our 1.3mm continuum data consistent with the optical data. This is an interesting point. However, we note that the calculation of the reprojected separation is based on the assumption that the binary is in co-planar with the circumbinary disk, which is not necessarily the case of UY Aur system. We thus will not have further discussion on this newly derived 38 deg.


Section 3.1.2 

- 1st paragraph, ".. and smoothed it to 1.9'x1.69'": how did you do the smoothing? since the noise decreases. I guess that the 1.9'X1.7' is obtained with a more natural weighting. Could you please comment?
	=> Response: The image is obtained with natural weighting without smoothing. We have removed “smoothing” in the text accordingly. We note that as the beam size is now larger than the highest resolution (0.5”) by at least a factor of 10, the noise level will  decrease. Note that the unit of the noise level is mJy/beam, which is sensitive to the size of the beam (resolution). A larger beam will give a smaller noise.



Section 3.2.1

- title, " .. CO 2-1 isotopes". You should probably use "CO isotopologues” instead "isotopes"
	=> Response: Done.


- you should replace "Fig." with "Figure" through the paper
	=> Response: Done.

- 2nd paragraph, "Vsys" should be replaced with "Vlsr"
	=> Response: here we are referring to the systematic velocity. We have clarify this in the text.

- 2nd paragraph, "In addition, there are two new extensions ... ". It would be better to indicate these features directly on the CO channel maps.
	=> Response: As there are no further discussions on these features except NW spiral, we decide not to label the other features on the figures except NW spiral. 

- 3rd paragraph, "We also note a deficit of CO 2-1 emission .. ". Are you referring to the 13CO? Specify.
	=> Response: We refer to both 13CO 2-1 and C18O 2-1 here. We have fixed this in the text.

- 4th paragraph, "Following the standard equation as described ... ". I would rephrase in "Following the procedure described .. "
	=> Response: we have modified accordingly.










Section 4.2

- 1st paragraph, "Several extended features suggest the existence of accretion material ... At NIR, the accreting spirals are detected in H band". I am confused by the use of terms "accretion material" and "accreting spirals". More precisely, it is quite difficult to see spiral-like structures in the molecular line data and, frankly, I find the infrared "accreting spirals" shown in Figure 1 more than dubious. Can't they just be clumps of dust? How can you tell that they are accreting? The CO data clearly show deviation from pure rotation, but calling these structure "accreting spirals" seems pretentious.
	=> Response: We have modified the text here to be more emphasize on the observational facts.
We note, however, that this paragraph serves as a background summary of the 2nd paragraph where we speculate they are “accreting” material toward the binary.
As shown in Figure 7 and Figure 8, the NW spiral resolved in 13CO is consistent with the location of the NW nir-infrared spiral identified by Close et al. (1998).  We agree that the NW spiral in H band shown in Hioki et al. (2007), which is the one we used to overlay on our images, is not the best image. We, however, stress that such spiral has been clearly detected in J band image by Close et al. (1998). As we do not have the fits file of that image, we are not able to present it together with our 13CO 2-1 image in this paper. We add Close et al. (1998) to the text here in order to stress this point. 


- On the same line, in the second paragraph, "In the integrated intensity images, the NW spiral is clearly resolved in the 13CO and C18O (Figure 7)". I have problems idenfying a spiral structure in Figure 7. Can you indicate it? Can you use another term instead of spiral? I like the term "streamers" more, although it implies a coherent flow of material which is not always clear from the observations. 
	=> Response: We have modified the term “spiral” to “accreting material” accordingly.

- 4th paragraph, " .. some SO emission may come FROM the outflow" .. the word "from" is missing. 
	=> Response: we have added.


Section 4.3.2

- 1st paragraph, " 1) it is elongated along the overall UY Aur system". I think that this elongation requires a better discussion. See comments above. And "2) it is offset by 0.07' .. ". How is this offset derived? I cannot find any discussion in the text. What is the uncertainty on this number due to astrometric precision, proper motion, etc.. ?
	=> Response: 
	1) As mentioned in the response above, the fitted ellipse is with a fixed minor axis of 0.2”, which is about the limit of the seeing. The fitting result is very robust.
	2) The separation between UY Aur A and B is discussed in the 4th paragraph in Section 3.1.1. Based on our 1.4 mm continuum image, the separation is 1.26”. However, the best fit of the other optical/NIR image gives a separation of 1.19”. The difference between our measurement and the others is thus 0.07”. We have added a few words in the text to clarify this.
	we note that all the data have been corrected for the proper motions. Besides, although there might be uncertainties in the astrometric precision or proper motion, we are comparing the separation between UY Aur A and B, which is a relative value. Thus, the absolute astrometry or proper motion does not matter.





- 2nd paragraph: a temperature of 20 K for a 5 AU wide disk seems unreasonably low, even for a low mass star. Could you provide a better estimate based on the stellar luminosity and spectral type? 
	=> Response: We agreed that the original estimate is probably underestimated. We have revised the text accordingly.


- Do optical observations set any constraints on the possible binary nature of UY Aur B?
	=> Response: We are not aware of any reference reporting the binary nature of UY Aur B. We speculate that this is because that UY Aur B has been considered as IR companion  and is not optically visible in the past few decades since its discovery report in 1950.


Section 5, 2nd point, " .. C18O following spiral patterns .. ". Again, I will use the word "spiral patterns" with caution since no spiral patterns are evident (to me) by looking at the data. I would also suggest to remove the term "accreting spirals" from the title of the paper.
	=> Response: We have modified the title accordingly.


[Scientific Editor comment: Would it be useful to the reader to show a schematic Position-Velocity diagram predicted by the model in Fig 11, and show that it accounts for the main features in Fig 9?]
	=> RESPONSE: The schematic position-velocity diagram is not easy to be produced. It depends where material is more dragged by the primary or the secondary star. We thus do not produce a schematics on this aspect. Instead, we modify the text to explain that Fig 11 explains the separation of A and B star, while the accreting material is shown clearer in the PV cut (Fig 9). 



